Capacity: Cryptographically-Enforced In-Process Capabilities for Modern ARM Architectures (Extended Version)

In-process compartmentalization and access control have been actively explored to provide in-place and efficient isolation of in-process security domains. Many works have proposed compartmentalization schemes that leverage hardware features, most notably using the new page-based memory isolation feature called Protection Keys for Userspace (PKU) on x86. Unfortunately, the modern ARM architecture does not have an equivalent feature. Instead, newer ARM architectures introduced Pointer Authentication (PA) and Memory Tagging Extension (MTE), adapting the reference validation model for memory safety and runtime exploit mitigation. We argue that those features have been underexplored in the context of compartmentalization and that they can be retrofitted to implement a capability-based in-process access control scheme. This paper presents Capacity, a novel hardware-assisted intra-process access control design that embraces capability-based security principles. Capacity coherently incorporates the new hardware security features on ARM that already exhibit inherent characteristics of capability. It supports the life-cycle protection of the domain's sensitive objects -- starting from their import from the file system to their place in memory. With intra-process domains authenticated with unique PA keys, Capacity transforms file descriptors and memory pointers into cryptographically-authenticated references and completely mediates reference usage with its program instrumentation framework and an efficient system call monitor. We evaluate our Capacity-enabled NGINX web server prototype and other common applications in which sensitive resources are isolated into different domains. Our evaluation shows that Capacity incurs a low-performance overhead of approximately 17% for the single-threaded and 13.54% for the multi-threaded webserver.

==> data/enforcement/baseline.csv <==
1B\nread, read baseline, 3205.982900
1B\nwrite, write baseline, 6743.378300
16B\nread, read baseline, 3186.718400
16B\nwrite, write baseline, 6826.964200
256B\nread, read baseline, 3200.625800
256B\nwrite, write baseline, 7093.827900
4096B\nread, read baseline, 4375.132200
4096B\nwrite, write baseline, 13376.614000


==> data/enforcement/capac.csv <==
1B\nread, read with capaceti, 3460.139100
1B\nwrite, write with capaceti, 7021.750400
16B\nread, read with capaceti, 3514.001500
16B\nwrite, write with capaceti, 6997.206100
256B\nread, read with capaceti, 3506.156400
256B\nwrite, write with capaceti, 7414.431700
4096B\nread, read with capaceti, 4659.643100
4096B\nwrite, write with capaceti, 14352.519700


==> data/enforcement/capac_empty.csv <==
1B\nread, read with capaceti, 3398.363200
1B\nwrite, write with capaceti, 6912.551900
16B\nread, read with capaceti, 3420.425500
16B\nwrite, write with capaceti, 7086.795200
256B\nread, read with capaceti, 3455.049800
256B\nwrite, write with capaceti, 7381.012300
4096B\nread, read with capaceti, 4538.214000
4096B\nwrite, write with capaceti, 13880.668300


==> data/enforcement/enforcement.csv <==
1B\nread, read baseline, 3205.982900
1B\nread, read with capaceti, 3460.139100
1B\nread, read with capaceti, 3398.363200
1B\nwrite, write baseline, 6743.378300
1B\nwrite, write with capaceti, 7021.750400
1B\nwrite, write with capaceti, 6912.551900
16B\nread, read baseline, 3186.718400
16B\nread, read with capaceti, 3514.001500
16B\nread, read with capaceti, 3420.425500
16B\nwrite, write baseline, 6826.964200
16B\nwrite, write with capaceti, 6997.206100
16B\nwrite, write with capaceti, 7086.795200
256B\nread, read baseline, 3200.625800
256B\nread, read with capaceti, 3506.156400
256B\nread, read with capaceti, 3455.049800
256B\nwrite, write baseline, 7093.827900
256B\nwrite, write with capaceti, 7414.431700
256B\nwrite, write with capaceti, 7381.012300
4096B\nread, read baseline, 4375.132200
4096B\nread, read with capaceti, 4659.643100
4096B\nread, read with capaceti, 4538.214000
4096B\nwrite, write baseline, 13376.614000
4096B\nwrite, write with capaceti, 14352.519700
4096B\nwrite, write with capaceti, 13880.668300

==> data/enforcement/read_baseline.csv <==
1B, read baseline, 3180.104700
16B, read baseline, 3264.718100
256B, read baseline, 3261.421100
4096B, read baseline, 4331.972100

==> data/enforcement/read_capac.csv <==
1B, read with capaceti, 4580.704600
16B, read with capaceti, 4883.648600
256B, read with capaceti, 4613.656900
4096B, read with capaceti, 4678.470800

==> data/enforcement/read_capac_empty.csv <==
1B, read with capaceti, 4581.209800
16B, read with capaceti, 4563.257100
256B, read with capaceti, 4578.858000
4096B, read with capaceti, 4623.346800

==> data/enforcement/write_baseline.csv <==
1B, write baseline, 6734.521800
16B, write baseline, 6925.610800
256B, write baseline, 7119.823100
4096B, write baseline, 13187.209900

==> data/enforcement/write_capac.csv <==
1B, write with capaceti, 7029.544100
16B, write with capaceti, 7157.923700
256B, write with capaceti, 7748.544100
4096B, write with capaceti, 14092.298500

==> data/enforcement/write_capac_empty.csv <==
1B, write with capaceti, 6933.445800
16B, write with capaceti, 7082.757300
256B, write with capaceti, 7530.357100
4096B, write with capaceti, 13578.512200

==> data/syscalls/getpid.csv <==
getpid, 134.632625

==> data/syscalls/libcapac_compare.csv <==
malloc, 18.427333333333333, 20.439333333333334
free, 19.431375, 20.094041666666666


==> data/syscalls/libcapac_intergrated.csv <==
malloc, 18.427333333333333, 20.439333333333334
free, 19.431375, 20.094041666666666
capac\\\_enter, 0, 169.18670833333334
capac\\\_exit, 0, 168.79670833333333
getpid, 134.632625, 0

==> data/syscalls/libcapac_standalone.csv <==
capac\\\_enter, 169.18670833333334
capac\\\_exit, 168.79670833333333


==> data/syscalls/syscalls.csv <==
# cunit\\\_enter,2186,0
# cunit\\\_exit,2193,0
# cunit\\\_revoke,2195,0
# policy\\\_attach,3048,0
# issue\\\_token,2911,0
# getpid,2086,1

# open, 9554



fstat, 198.171036, 206.50371, 4.02
open, 455.748625, 468.32616666666667, 2.75975
1K read, 269.33658333333335, 272.15458333333333, 1.046
1K write, 730.6815416666667, 735.3661666666667, 0.64113




==> data/token_issue.csv <==
AVG cycle: OPEN BASELINE, 9198.094400
AVG cycle: Token Issuing, 13290.397300

==> data/webserver/client-num.csv <==
100,0.066042434,0.069785667,5.667922111,,,,,,,,15141.78,14329.59,,,,
200,0.06390348,0.06798018,6.379464003,,,,,,,,15648.6,14710.17,,,,
500,0.0610286,0.065085099,6.646880797,,,,,,,,16385.76,15364.5,,,,
1K,0.057895934,0.060568105,4.615471274,,,,,,,,16280.89,14897.98,,,,
2K,0.057891711,0.060602939,4.683273892,,,,,,,,17385.19,16604.2,,,,
5K,0.059739298,0.062391127,4.439003938,,,kk,,,,,17272.37,16510.34,,,,
10K,0.05972813,0.062507188,4.652847577,,,,,,,,17273.63,16500.85,,,,
12K,0.059942335,0.062599847,4.433446347,,,,,,,,16692.7,16115.6,,,,
14K,0.060511333,0.063251187,4.527836215,,,,,,,,16739.4,16027.92,,,,
,,,,,,,,,,,16709.85,15454.35,,,,
,,,,,,,,,,,16742.53,15998.16,,,,
,,,,,,,,,,,16682.7,15974.48,,,,
,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,
,,,,,,,,,,,100,#DIV/0!,#DIV/0!,#DIV/0!,,
,,,,,,,,,,,200,#DIV/0!,#DIV/0!,#DIV/0!,,
,,,,,,,,,,,400,#DIV/0!,#DIV/0!,#DIV/0!,,
,,,,,,,,,,,800,#DIV/0!,#DIV/0!,#DIV/0!,,
,,,,,,,,,,,1000,#DIV/0!,#DIV/0!,#DIV/0!,,
,,,,,,,,,,,2000,#DIV/0!,#DIV/0!,#DIV/0!,,
,,,,,,,,,,,4000,#DIV/0!,#DIV/0!,#DIV/0!,,
,,,,,,,,,,,6000,#DIV/0!,#DIV/0!,#DIV/0!,,
,,,,,,,,,,,10000,#DIV/0!,#DIV/0!,#DIV/0!,,
,,,,,,,,,,,12000,#DIV/0!,#DIV/0!,#DIV/0!,,
,,,,,,,,,,,14000,#DIV/0!,#DIV/0!,#DIV/0!,,
,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,
,,,,,,,,,ond:,,[#/sec],16525.83,15809.98,,,
,,,,,,,,,ond:,,[#/sec],,,,,
,,,,,,,,,ond:,,[#/sec],,,,,
,,,,,,,,,ond:,,[#/sec],,,,,
,,,,,,,,,ond:,,[#/sec],,,,,
,,,,,,,,,cond:,,[#/sec,,,,,
,,,,,,,,,cond:,,[#/sec,,,,,
,,,,,,,,,cond:,,[#/sec,,,,,
,,,,,,,,,cond:,,[#/sec,,,,,
,,,,,,,,,,,,,,,,
,,,,,,,,,econd:,,[#/se,,,,,
,,,,,,,,,econd:,,[#/se,,,,,
,,,,,,,,,econd:,,[#/se,,,,,
,,,,,,,,,,,,,,d:,14329.59,[#/s
,,,,,,,,,,,,,,d:,14710.17,[#/s
,,,,,,,,,,,,,,d:,15364.5,[#/s
,,,,,,,,,,,,,,d:,14897.98,[#/s
,,,,,,,,,,,,,,d:,16604.2,[#/s
,,,,,,,,,,,,,,nd:,16510.34,[#/
,,,,,,,,,,,,,,nd:,16500.85,[#/
,,,,,,,,,,,,,,nd:,16115.6,[#/
,,,,,,,,,,,,,,nd:,16027.92,[#/
,,,,,,,,,,,,,,nd:,15454.35,[#/
,,,,,,,,,,,,,,ond:,15998.16,[#
,,,,,,,,,,,,,,ond:,15974.48,[#
,,,,,,,,,,,,,,ond:,15809.98,[#


==> data/webserver/file-size.csv <==
100B,0.058052052,0.061980756,6.7675548,,,,,,,,,
500B,0.05847283,0.061659162,5.4492517,,,,,,,,,
1K,0.058881961,0.062001854,5.2985544,,,,,,,,,
5K,0.060961559,0.064129943,5.1973471,,,,,,,17225.92,16134.04,1.067675548
10K,0.06642691,0.067659136,1.8550105,,,,,,,17101.96,16218.19,1.054492517
50K,0.106658817,0.107793932,1.0642495,,,,,,,16983.13,16128.55,1.052985544
100K,0.149065731,0.151923503,1.9171227,,,,,,,16403.78,15593.34,1.051973471
500K,0.554289927,0.560415604,1.1051396,,,,,,,15054.14,14779.97,1.018550105
,,,,,,,,,,9375.69,9276.96,1.010642495
,,,,,,,,,,6708.45,6582.26,1.019171227
,,,,,,,,,,1804.11,1784.39,1.011051396


==> data/webserver/webserver.csv <==
"4 Workers, 1KB",105.21,103.56,101.84,3.20
"4 Workers, 2KB",105.49,102.49,101.37,3.91
"4 Workers, 4KB",105.13,103.65,101.10,3.83
"4 Workers, 8KB",104.27,103.65,100.58,3.54
"8 Workers, 1KB",134.71,131.49,130.23,3.33
"8 Workers, 2KB",134.60,131.14,128.73,4.36
"8 Workers, 4KB",133.95,132.08,131.12,2.11
"8 Workers, 8KB",134.32,130.98,129.43,3.64

